Teaching a Moving Student: Rethinking the Curriculum of On-Policy Distillation

In on-policy distillation (OPD), the student determines which states receive teacher supervision. As its policy evolves, earlier response prefixes become less likely even though teacher-student disagreement on them persists. Under matched trajectory and optimization budgets, neither more queries nor more frequent rollout resampling is uniformly beneficial. Current-policy rollouts outperform initial-policy rollouts at shorter response budgets, but this ranking reverses at longer budgets. Replaying initial-policy rollouts after current-policy training improves accuracy, whereas replaying fixed recent rollouts does not reproduce the gain. We propose R-OPD, a gradient-triggered curriculum that adaptively selects when to revisit initial-student trajectories. When changes in mean gradients fall within minibatch-level variation for two consecutive comparisons, training switches from the next iteration onward to initial-policy replay. Across eight mathematics benchmarks and three training-data orders, R-OPD improves average accuracy over continued current-policy sampling by 2.25/4.44 percentage points at 16K/32K for a 0.6B student and 2.81/6.15 points for a 1.7B student. With a 30B-A3B teacher, it improves 8B accuracy by 4.05 points at 32K. At 32K, R-OPD exceeds a fixed schedule of 40 current-policy updates followed by 20 replay updates by 1.39/1.66/1.85 points for 0.6B/1.7B/8B. At the same generation cap, R-OPD also produces longer responses, suggesting that well-timed revisits help students use more of their reasoning capacity.

==> DEPENDENCIES.json <==
{
  "variant": "arxiv",
  "entry_point": "main.tex",
  "files": [
    {
      "path": "appendices/01_protocol.tex",
      "sha256": "5130b12c2f6a7968b2e2f87cc27a6f354937ecba3bf30809d839b3749d9031a1",
      "bytes": 7798
    },
    {
      "path": "appendices/02_measurement.tex",
      "sha256": "87091ad3edb7ff6299b067557fb95980785c94879ce15bd49709d83b4c0f8504",
      "bytes": 3640
    },
    {
      "path": "appendices/03_prompt_banks.tex",
      "sha256": "cd5bc23c2498864a948d29b7a37b4a2b4486cb2a262fcb21749980339bad6e77",
      "bytes": 1935
    },
    {
      "path": "appendices/04_additional_results.tex",
      "sha256": "c13177b9c82914e4346dd125d5bad05f41361e0ad281819b808f4e5a57583a93",
      "bytes": 3866
    },
    {
      "path": "appendices/06_response_replay.tex",
      "sha256": "d32d0b3726728aef34e5c0431a49f5841181e911509cc1bce970d26a482b213d",
      "bytes": 12434
    },
    {
      "path": "appendices/07_state_annealing.tex",
      "sha256": "401f018e5b51a4f59a4c4f949e3f53b963c5c56ed99b88c16e6e371d3c504146",
      "bytes": 8803
    },
    {
      "path": "appendices/08_related_work.tex",
      "sha256": "06c3bf24b573c87a20b5f748672f9fff7435e1c1c48de1781f0e6615162aa30a",
      "bytes": 1444
    },
    {
      "path": "appendices/09_discussion.tex",
      "sha256": "678b643a5d7df234cdb400a3d4c9aa00c599ee3a930113db8151fc1362c1a0b4",
      "bytes": 256
    },
    {
      "path": "fancyhdr.sty",
      "sha256": "b56ec4434b9f4607529a4b23dc68ad8d4b94f1f631c8cddaf7da78140d53a5ea",
      "bytes": 20521
    },
    {
      "path": "figure/fig_response_categories_datasets.pdf",
      "sha256": "36fc0e5422b9f8412df44d80e53b5dc4adf3ed2b6aac101011b2b1a66e381c17",
      "bytes": 13024
    },
    {
      "path": "figure/fig_token_efficiency_datasets.pdf",
      "sha256": "2dae471cdecba234db4df1ef9b13f3a7c2f5be6dc4687dc53745867204e61a38",
      "bytes": 22077
    },
    {
      "path": "figure/figure1-editable-paper.pdf",
      "sha256": "844381c83a4342d84e2278ee998dae24a6d713ebf35306a7a665e05e33c19211",
      "bytes": 906681
    },
    {
      "path": "figure/figure3_curriculum_replicates.pdf",
      "sha256": "6e7789dd52ae33a3c8f4c2848886867e42c5521881141a09cbfef11700f69cb2",
      "bytes": 16628
    },
    {
      "path": "figure/pptx_body/figure2_evidence.pdf",
      "sha256": "d770391f58121d68f33f0ad87d569e604b0c00d5ee12a052b5b541b82460a57f",
      "bytes": 239035
    },
    {
      "path": "figure/table_curriculum_replicates.tex",
      "sha256": "c6e3def10c35b91a90d9c8d1f1b0ae83477ed01fec47652fd04d2dd9c03bf37d",
      "bytes": 789
    },
    {
      "path": "figure/table_curriculum_seed_details.tex",
      "sha256": "45b69e86ca97b4ac9e0f9b951ad8c8f01d57a2ea95d2f445eb181c1ee6b251c1",
      "bytes": 845
    },
    {
      "path": "figure/table_dataset_budget_delta.tex",
      "sha256": "0a408bd6c2e0426ded1fa5697633795101a6405db189286c55ec79c959518bb1",
      "bytes": 1946
    },
    {
      "path": "figure/table_matched_refresh_by_dataset.tex",
      "sha256": "68ff2a72a20bdd893eae97ab0b26af1ee629d5eb2b9300a5a86ef1410020d990",
      "bytes": 1238
    },
    {
      "path": "figure/table_prompt_refresh_per_dataset.tex",
      "sha256": "5af7e708f1412a64a7484d0c1be2b5c9ab5fba043c6f947ada18e2a4eefa6260",
      "bytes": 1796
    },
    {
      "path": "iclr2027_conference.bib",
      "sha256": "aad6a20694f7af8051ca60e0d6a20ede549cf2381a3d4a5cc62f7a1715736be0",
      "bytes": 13559
    },
    {
      "path": "iclr2027_conference.bst",
      "sha256": "2d67552db7ed38ccfccb5957b52f95656e25c249724761d3cf5f7922ad1844c5",
      "bytes": 26973
    },
    {
      "path": "iclr2027_conference.sty",
      "sha256": "797deef41724e93761426ac0cbcca46279a91cc650dd1f0ce76a4f08d2098ea6",
      "bytes": 9025
    },
    {
      "path": "main.tex",
      "sha256": "2985e1e3a40e25e12a5e6c0b89bdc5a420fdb1d703689679ed745bfae52ad8db",
      "bytes": 3258
    },
    {
      "path": "math_commands.tex",
      "sha256": "90473c4d0542070db244cea73ef962d6cddc5b2a746757e6a40ddf5fdfb90ba9",
      "bytes": 12284
    },
    {
      "path": "natbib.sty",
      "sha256": "88bc70c0e48461934cab5b2accef06b74a8b3ac45ad03ccd3f2a6b7e0d6d530d",
      "bytes": 45154
    },
    {
      "path": "sections/00_abstract.tex",
      "sha256": "5636a332218e81d87ab7e392ac951113a9dbe0d8e06350d20d2879e4aea5a67e",
      "bytes": 1982
    },
    {
      "path": "sections/01_introduction.tex",
      "sha256": "9534c4d07d3fe54550517bded9e0b1b07fe4369e7b8b650d5dc08914cd399efe",
      "bytes": 7016
    },
    {
      "path": "sections/02_related_work.tex",
      "sha256": "bdc675e57abf6e0082369168893c92d19d520909807762632c31775a5bdbf071",
      "bytes": 1207
    },
    {
      "path": "sections/03_setup.tex",
      "sha256": "3079af67fac22c86556bae51f7927c165623a299b41dbb0dd2f375676ff95c93",
      "bytes": 2005
    },
    {
      "path": "sections/04_redundancy_refresh.tex",
      "sha256": "a44e909b5796851f73151e0b96e2de87bc866bdb62566b938f1315e563f79f0e",
      "bytes": 3469
    },
    {
      "path": "sections/05_initial_states.tex",
      "sha256": "601bb79b32f803252123a7700608589a77195de5e79c8b6e8bc2bde6b6fb0921",
      "bytes": 2652
    },
    {
      "path": "sections/05_scaling_law.tex",
      "sha256": "3c1e5c28457a03eb65a1221611002b3e4e44c5b817fa7b6ba8c83d2e332444f9",
      "bytes": 3320
    },
    {
      "path": "sections/06_response_replay.tex",
      "sha256": "7c3666d2fc42971a7f8b109e63c404fdd7a6c80a7039c029bdf03193aff25db0",
      "bytes": 2758
    },
    {
      "path": "sections/06_state_annealing.tex",
      "sha256": "232ba2cc60a797b6bb36343f7d029af71425260fd3cde1934714b6963a8f6358",
      "bytes": 6894
    },
    {
      "path": "sections/08_limitations_conclusion.tex",
      "sha256": "f0ca2127ec7993dd4f1bdedb7770847cdddb44ec1cbdb54f5e2628df973706d4",
      "bytes": 620
    },
    {
      "path": "sections/09_statements.tex",
      "sha256": "5f8aa64534bdc3477b3cd684451de57ebf74d115c440a7c40e07723e1ddf1d46",
      "bytes": 1678
    },
    {
      "path": "tables/curriculum_individual_benchmarks.tex",
      "sha256": "ff0c7675dfbd697a4991416ba060c3d1fdcd077d6f9821d271f7bac724ced64e",
      "bytes": 2376
    },
    {
      "path": "tables/fixed_onset_scan_main.tex",
      "sha256": "86acbbafd0546511f9860ff6085ec1ff674a5b323d12694c314e147d4e893691",
      "bytes": 398
    },
    {
      "path": "tables/replay_kl_main.tex",
      "sha256": "9737f7aedb2e621d8ef04ad6d62c448b210fab20a871fddfce60448f535c4724",
      "bytes": 1006
    },
    {
      "path": "tables/replay_source_order_main.tex",
      "sha256": "c5685a9e904324a563ddba5e98382067d441651bb18ac7a41577900c3bacc789",
      "bytes": 1342
    },
    {
      "path": "tables/rf_cross_kl.tex",
      "sha256": "895d202f39da568190e7ef6d2d58acd8833bed6f808e610e3567d4b16c14661f",
      "bytes": 1599
    },
    {
      "path": "tables/rf_state_summary.tex",
      "sha256": "f2c6b0384cd244b06e9cc2fb548e61a8194bb317cda695987add08a05f20aa76",
      "bytes": 752
    },
    {
      "path": "tables/rf_switch_per_dataset.tex",
      "sha256": "a7843a68739e0392259d9a4eb3df50ff57b105d0a0c31bb281c1ee10732ca242",
      "bytes": 1677
    },
    {
      "path": "tables/rf_switch_summary.tex",
      "sha256": "4e232941e31417f0f641b8b5cbeaabf6c2b852e1546307c657997813de18c0fe",
      "bytes": 1164
    }
  ]
}

